Efficient, Equivariant Predictions of Distributed Charge Models

A machine learning (ML) based equivariant neural network for constructing distributed charge models (DCMs) of arbitrary resolution, DCM-net, is presented. DCMs efficiently and accurately model the anisotropy of the molecular electrostatic potential (ESP) and go beyond the point charge representation used in conventional molecular mechanics (MM) energy functions. This is particularly relevant for capturing the conformational dependence of the ESP (internal polarization) and chemically relevant features such as lone pairs or {\sigma}-holes. Across conformational space, the learned charge positions from DCM-net are stable and continuous. Across the QM9 chemical space, two-charge-per-atom models achieve accuracies comparable to fitted atomic dipoles for previously unseen molecules (0.75 (kcal/mol)/e). Three- and four-charge-per-atom models reach accuracies competitive with atomistic multipole expansions up to quadrupole level (0.55 (kcal/mol)/e). Pronounced improvements of the ESP are found around O and F atoms, both of which are known to feature strongly anisotropic fields, and for aromatic systems. Across the QM9 reference data set, molecular dipole moments improve by 0.1 D compared with fitted monopoles. Transfer learning on dipeptides yields a 0.2 (kcal/mol)/e ESP improvement for unseen samples and a two-fold MAE reduction for molecular dipole moments versus fitted monopoles. Overall, DCM-net offers a fast and physically meaningful approach to generating distributed charge models for running pure ML or mixed ML/MM based molecular simulations. level (0.55 (kcal/mol)/e).

==> figure_list.txt <==
FIGURE LIST - Main Document and Supporting Information

MAIN DOCUMENT (main.tex):
FIGURE1: figs/eqdcm-fig1.png (TOC entry, line 138)
FIGURE2: figs/monodiquadblend.png (Figure 1, line 332)
FIGURE3: figs/dcmnet.png (Figure 2, line 393)
FIGURE4: figs/equiv.png (Figure 3, line 731)
FIGURE5: figs/fbenz.png (Figure 4, line 745)
FIGURE6: figs/dcmnet1.png (Figure 5, line 816)
FIGURE7: figs/esp-errors.png (Figure 6, line 958)

SUPPORTING INFORMATION (si.tex):
FIGURE8: figs/whyequ.pdf (Figure S1, line 188)
FIGURE9: figs/nn.pdf (Figure S2, line 230)
FIGURE10: figs/dataset_split.png (Figure S3, line 244)
FIGURE11: figs/learningcurves.png (Figure S4, line 321)
FIGURE12: figs/charges.png (Figure S5, line 346)

COMMENTED OUT FIGURES (not currently used):
- figs/eqdcm-fig1.png (commented out in main.tex, line 158)
- figs/equiv.png (commented out in si.tex, line 255)
- figs/esp_comp.png (commented out in si.tex, line 265)
- figs/esps.png (commented out in si.tex, line 331)

TOTAL ACTIVE FIGURES: 12
TOTAL FIGURE FILES: 16 (including commented out)

